Schema Matching with Large Language Models: an Experimental Study

Large Language Models (LLMs) have shown useful applications in a variety of tasks, including data wrangling. In this paper, we investigate the use of an off-the-shelf LLM for schema matching. Our objective is to identify semantic correspondences between elements of two relational schemas using only names and descriptions. Using a newly created benchmark from the health domain, we propose different so-called task scopes. These are methods for prompting the LLM to do schema matching, which vary in the amount of context information contained in the prompt. Using these task scopes we compare LLM-based schema matching against a string similarity baseline, investigating matching quality, verification effort, decisiveness, and complementarity of the approaches. We find that matching quality suffers from a lack of context information, but also from providing too much context information. In general, using newer LLM versions increases decisiveness. We identify task scopes that have acceptable verification effort and succeed in identifying a significant number of true semantic matches. Our study shows that LLMs have potential in bootstrapping the schema matching process and are able to assist data engineers in speeding up this task solely based on schema element names and descriptions without the need for data instances.

==> plotdata/jaro-winkler.dat <==
precision	recall	threshold
0.026644915715062535	1.0	0.0
0.02704194260485651	1.0	0.2777777777777777
0.027056874654886803	1.0	0.2789855072463767
0.02707182320441989	1.0	0.28174603174603174
0.027086788280818133	1.0	0.2885714285714285
0.027101769911504425	1.0	0.2908902691511388
0.027116768123962368	1.0	0.2936507936507937
0.027131782945736434	1.0	0.2944444444444445
0.027161862527716185	1.0	0.2952380952380953
0.02719200887902331	1.0	0.2969924812030076
0.027313266443701228	1.0	0.29894179894179884
0.02734375	1.0	0.30112044817927175
0.027359017308766054	1.0	0.30134680134680125
0.027374301675977653	1.0	0.3035714285714286
0.027404921700223715	1.0	0.30634920634920637
0.027420257414661444	1.0	0.30952380952380953
0.027435610302351622	1.0	0.31060606060606055
0.027450980392156862	1.0	0.3128654970760234
0.027466367713004484	1.0	0.3148148148148149
0.027481772293886708	1.0	0.3194444444444444
0.02749719416386083	1.0	0.32539682539682535
0.027512633352049412	1.0	0.3285714285714285
0.02752808988764045	1.0	0.33508771929824555
0.027543563799887576	1.0	0.3571428571428572
0.027559055118110236	1.0	0.3641975308641976
0.027574563871693866	1.0	0.3666666666666667
0.02759009009009009	1.0	0.367816091954023
0.0276056338028169	1.0	0.368421052631579
0.02762119503945885	1.0	0.36868686868686873
0.02763677382966723	1.0	0.37037037037037046
0.02768361581920904	1.0	0.3717948717948718
0.027699265121537593	1.0	0.37195484254307787
0.02771493212669683	1.0	0.37278582930756854
0.027730616864742503	1.0	0.37777777777777777
0.027746319365798414	1.0	0.3787878787878787
0.027777777777777776	1.0	0.38095238095238093
0.027793533749290982	1.0	0.3817049808429118
0.027825099375354913	1.0	0.382716049382716
0.02784090909090909	1.0	0.3829365079365079
0.02785673678226265	1.0	0.3833333333333333
0.027888446215139442	1.0	0.3842592592592593
0.027904328018223234	1.0	0.3846153846153846
0.02792022792022792	1.0	0.38596491228070184
0.027968036529680364	1.0	0.38722222222222213
0.028	1.0	0.38888888888888884
0.028048082427017746	1.0	0.39005439005439
0.028064146620847653	1.0	0.3904428904428905
0.028080229226361032	1.0	0.3907004830917875
0.02809633027522936	1.0	0.3908730158730158
0.028112449799196786	1.0	0.3913043478260869
0.02812858783008037	1.0	0.392156862745098
0.028144744399770247	1.0	0.39267676767676774
0.02817711328349626	1.0	0.39393939393939403
0.028209556706966035	1.0	0.39583333333333326
0.02824207492795389	1.0	0.396969696969697
0.02825836216839677	1.0	0.39814814814814814
0.02827466820542412	1.0	0.39914529914529906
0.028290993071593534	1.0	0.39947089947089953
0.02830733679953784	1.0	0.39956212370005484
0.02834008097165992	1.0	0.3998538011695907
0.028356481481481483	1.0	0.3999999999999999
0.028405797101449276	1.0	0.40067340067340074
0.02842227378190255	1.0	0.4015873015873015
0.028471818710052294	1.0	0.4017857142857142
0.028488372093023257	1.0	0.4021164021164021
0.028538147932440302	1.0	0.4027777777777777
0.028554778554778556	1.0	0.4031746031746031
0.02857142857142857	1.0	0.4037037037037037
0.02863822326125073	1.0	0.404040404040404
0.02865497076023392	1.0	0.40476190476190466
0.02870533099004101	1.0	0.40507936507936493
0.028755868544600938	1.0	0.4053030303030303
0.028823529411764706	1.0	0.4064327485380117
0.028840494408475574	1.0	0.4065255731922399
0.028891509433962265	1.0	0.40674603174603186
0.028925619834710745	1.0	0.40740740740740744
0.028994082840236687	1.0	0.4085576259489303
0.029062870699881376	1.0	0.4097222222222221
0.029097387173396674	1.0	0.41047619047619044
0.029166666666666667	1.0	0.41053391053391053
0.029236276849642005	1.0	0.4110389610389611
0.029253731343283584	1.0	0.4111111111111112
0.029288702928870293	1.0	0.4112554112554112
0.029376498800959234	1.0	0.41176470588235303
0.029394121175764846	1.0	0.412037037037037
0.029447115384615384	1.0	0.413131313131313
0.029500301023479832	1.0	0.413888888888889
0.028933092224231464	0.9795918367346939	0.41428571428571437
0.028950542822677925	0.9795918367346939	0.41507936507936516
0.02902055622732769	0.9795918367346939	0.41511387163561086
0.02912621359223301	0.9795918367346939	0.41527777777777763
0.029143897996357013	0.9795918367346939	0.41666666666666674
0.02917933130699088	0.9795918367346939	0.41774891774891776
0.029232643118148598	0.9795918367346939	0.4179894179894179
0.02926829268292683	0.9795918367346939	0.4186507936507937
0.02928615009151922	0.9795918367346939	0.4191919191919191
0.029304029304029304	0.9795918367346939	0.42028985507246386
0.029339853300733496	0.9795918367346939	0.420959595959596
0.029357798165137616	0.9795918367346939	0.42121212121212115
0.029538461538461538	0.9795918367346939	0.4222222222222223
0.029593094944512947	0.9795918367346939	0.4224941724941724
0.02961135101789019	0.9795918367346939	0.42261904761904767
0.02962962962962963	0.9795918367346939	0.42337164750957856
0.029030265596046944	0.9591836734693877	0.4242424242424241
0.029192546583850933	0.9591836734693877	0.4259259259259258
0.029228855721393034	0.9591836734693877	0.42727272727272725
0.02924704418170504	0.9591836734693877	0.4275793650793651
0.029283489096573207	0.9591836734693877	0.4277777777777778
0.029301745635910224	0.9591836734693877	0.42816091954022983
0.029320024953212728	0.9591836734693877	0.4285714285714286
0.02933832709113608	0.9591836734693877	0.4288888888888889
0.029356652092442224	0.9591836734693877	0.42901234567901225
0.029375	0.9591836734693877	0.4303030303030304
0.029393370856785492	0.9591836734693877	0.4305555555555556
0.028804007514088917	0.9387755102040817	0.4307692307692308
0.02882205513784461	0.9387755102040817	0.43174603174603177
0.028985507246376812	0.9387755102040817	0.4318181818181819
0.02904040404040404	0.9387755102040817	0.43236714975845403
0.029058749210360075	0.9387755102040817	0.43333333333333335
0.0290955091714105	0.9387755102040817	0.4342105263157894
0.029132362254591513	0.9387755102040817	0.43434343434343425
0.028535193405199746	0.9183673469387755	0.4356321839080459
0.028553299492385786	0.9183673469387755	0.436026936026936
0.028662420382165606	0.9183673469387755	0.4362745098039216
0.028680688336520075	0.9183673469387755	0.4370370370370371
0.028698979591836735	0.9183673469387755	0.4375
0.028735632183908046	0.9183673469387755	0.43813131313131315
0.02880921895006402	0.9183673469387755	0.4388888888888889
0.028827674567584883	0.9183673469387755	0.4391304347826086
0.028864656831302116	0.9183673469387755	0.43923444976076564
0.028883183568677792	0.9183673469387755	0.44047619047619047
0.028901734104046242	0.9183673469387755	0.44074074074074066
0.02895752895752896	0.9183673469387755	0.4415204678362572
0.028976175144880875	0.9183673469387755	0.4422222222222223
0.028994845360824743	0.9183673469387755	0.4424242424242424
0.02903225806451613	0.9183673469387755	0.44249512670565294
0.029051000645577793	0.9183673469387755	0.4426564495530012
0.029088558500323207	0.9183673469387755	0.44285714285714284
0.02910737386804657	0.9183673469387755	0.44333333333333336
0.02912621359223301	0.9183673469387755	0.4435626102292769
0.029145077720207253	0.9183673469387755	0.4441077441077441
0.029201817001946788	0.9183673469387755	0.4444444444444444
0.029277813923227064	0.9183673469387755	0.44470899470899483
0.028664495114006514	0.8979591836734694	0.44565217391304346
0.028683181225554105	0.8979591836734694	0.44666666666666655
0.028720626631853787	0.8979591836734694	0.4469135802469135
0.02877697841726619	0.8979591836734694	0.446969696969697
0.028814669286182055	0.8979591836734694	0.44753086419753085
0.028871391076115485	0.8979591836734694	0.4476190476190476
0.028890347997373604	0.8979591836734694	0.44771241830065356
0.02890932982917214	0.8979591836734694	0.4481481481481482
0.028928336620644313	0.8979591836734694	0.4484126984126984
0.028966425279789335	0.8979591836734694	0.4490740740740742
0.028985507246376812	0.8979591836734694	0.44955436720142594
0.029023746701846966	0.8979591836734694	0.44999999999999996
0.029313790806129246	0.8979591836734694	0.45138888888888884
0.029333333333333333	0.8979591836734694	0.45175438596491224
0.029392117568470273	0.8979591836734694	0.45185185185185195
0.029550033579583614	0.8979591836734694	0.45238095238095233
0.02956989247311828	0.8979591836734694	0.45350877192982453
0.029589778076664425	0.8979591836734694	0.4537037037037037
0.029649595687331536	0.8979591836734694	0.4543859649122808
0.029014844804318488	0.8775510204081632	0.4546296296296297
0.02903443619176232	0.8775510204081632	0.4555555555555555
0.029054054054054056	0.8775510204081632	0.45598845598845594
0.02911306702775897	0.8775510204081632	0.4561191626409018
0.029251700680272108	0.8775510204081632	0.4563492063492063
0.029291553133514985	0.8775510204081632	0.4567049808429118
0.02931152010906612	0.8775510204081632	0.45679012345679015
0.029331514324693043	0.8775510204081632	0.4572649572649572
0.029351535836177476	0.8775510204081632	0.4575757575757575
0.02945205479452055	0.8775510204081632	0.4576489533011272
0.029634734665747762	0.8775510204081632	0.45785440613026807
0.029675638371290544	0.8775510204081632	0.45833333333333326
0.02975778546712803	0.8775510204081632	0.4587542087542087
0.029840388619014575	0.8775510204081632	0.4588744588744589
0.029861111111111113	0.8775510204081632	0.45911654135338353
0.029881862404447533	0.8775510204081632	0.45925925925925926
0.029923451635351428	0.8775510204081632	0.45959595959595956
0.0299860529986053	0.8775510204081632	0.4601010101010101
0.03004891684136967	0.8775510204081632	0.46031746031746024
0.03006993006993007	0.8775510204081632	0.4606060606060607
0.030090972708187544	0.8775510204081632	0.460942760942761
0.030175438596491227	0.8775510204081632	0.461111111111111
0.030260380014074596	0.8775510204081632	0.46164021164021163
0.03028169014084507	0.8775510204081632	0.4619047619047618
0.030345800988002825	0.8775510204081632	0.4619883040935673
0.03041018387553041	0.8775510204081632	0.4626984126984126
0.03043170559094126	0.8775510204081632	0.462962962962963
0.030561478322672354	0.8775510204081632	0.4636591478696741
0.030604982206405694	0.8775510204081632	0.4638095238095239
0.030626780626780627	0.8775510204081632	0.4638888888888888
0.030648610121168925	0.8775510204081632	0.46405228758169925
0.030670470756062766	0.8775510204081632	0.4642857142857142
0.030692362598144184	0.8775510204081632	0.4645502645502646
0.030736240171551108	0.8775510204081632	0.4647058823529411
0.030780243378668574	0.8775510204081632	0.4648148148148148
0.030913012221423435	0.8775510204081632	0.4652777777777777
0.031024531024531024	0.8775510204081632	0.4656084656084656
0.03104693140794224	0.8775510204081632	0.46580459770114935
0.03106936416184971	0.8775510204081632	0.46604938271604945
0.03109182935647144	0.8775510204081632	0.46613190730837784
0.031114327062228653	0.8775510204081632	0.46666666666666656
0.031204644412191583	0.8775510204081632	0.4669774669774669
0.03122730573710966	0.8775510204081632	0.4676767676767677
0.03125	0.8775510204081632	0.46778711484593827
0.03127272727272727	0.8775510204081632	0.46785714285714275
0.03129548762736536	0.8775510204081632	0.46794871794871784
0.030612244897959183	0.8571428571428571	0.468013468013468
0.030814380044020543	0.8571428571428571	0.46825396825396814
0.03090507726269316	0.8571428571428571	0.46832358674463936
0.03115727002967359	0.8571428571428571	0.46851851851851856
0.031203566121842496	0.8571428571428571	0.46887254901960795
0.031226765799256505	0.8571428571428571	0.4688888888888889
0.03129657228017884	0.8571428571428571	0.47
0.03136669156086632	0.8571428571428571	0.47006172839506166
0.031413612565445025	0.8571428571428571	0.47008547008546997
0.03146067415730337	0.8571428571428571	0.4702380952380951
0.031484257871064465	0.8571428571428571	0.47034252297410184
0.03155522163786627	0.8571428571428571	0.4705627705627706
0.031746031746031744	0.8571428571428571	0.47083333333333344
0.03177004538577912	0.8571428571428571	0.4713403880070546
0.031818181818181815	0.8571428571428571	0.4719298245614034
0.03186646433990895	0.8571428571428571	0.4722222222222221
0.03215926493108729	0.8571428571428571	0.47290448343079916
0.03228285933897002	0.8571428571428571	0.4730158730158729
0.03233256351039261	0.8571428571428571	0.4740740740740741
0.032357473035439135	0.8571428571428571	0.4747474747474747
0.032507739938080496	0.8571428571428571	0.47499999999999987
0.03255813953488372	0.8571428571428571	0.4758454106280192
0.032583397982932506	0.8571428571428571	0.47606837606837593
0.03260869565217391	0.8571428571428571	0.47619047619047605
0.03263403263403263	0.8571428571428571	0.4765795206971677
0.03268482490272374	0.8571428571428571	0.4772727272727273
0.03271028037383177	0.8571428571428571	0.47777777777777786
0.0330188679245283	0.8571428571428571	0.4782539682539684
0.03304484657749803	0.8571428571428571	0.47830687830687824
0.03307086614173228	0.8571428571428571	0.4783549783549783
0.03309692671394799	0.8571428571428571	0.4797979797979799
0.03320158102766799	0.8571428571428571	0.4798534798534799
0.03322784810126582	0.8571428571428571	0.48039215686274517
0.0332541567695962	0.8571428571428571	0.48079710144927534
0.03248811410459588	0.8367346938775511	0.481045751633987
0.03251387787470262	0.8367346938775511	0.481331533963113
0.03253968253968254	0.8367346938775511	0.4814814814814814
0.03298471440064361	0.8367346938775511	0.48232323232323226
0.033011272141706925	0.8367346938775511	0.48272642390289455
0.03306451612903226	0.8367346938775511	0.4832244008714597
0.033091202582728005	0.8367346938775511	0.4832866479925304
0.033117932148626815	0.8367346938775511	0.4833333333333334
0.03317152103559871	0.8367346938775511	0.4836601307189543
0.03319838056680162	0.8367346938775511	0.4837535014005603
0.03322528363047002	0.8367346938775511	0.4840909090909091
0.03330625507717303	0.8367346938775511	0.4841269841269842
0.03333333333333333	0.8367346938775511	0.48444444444444446
0.03336045565500407	0.8367346938775511	0.4847222222222223
0.03341483292583537	0.8367346938775511	0.4847953216374268
0.033442088091353996	0.8367346938775511	0.48571428571428577
0.03346938775510204	0.8367346938775511	0.48589743589743595
0.033524121013900246	0.8367346938775511	0.4859307359307359
0.03355155482815057	0.8367346938775511	0.48611111111111116
0.033634126333059886	0.8367346938775511	0.48636991028295373
0.03368940016433854	0.8367346938775511	0.4864532019704433
0.03377265238879736	0.8367346938775511	0.48654244306418226
0.033800494641384994	0.8367346938775511	0.48677248677248675
0.033856317093311314	0.8367346938775511	0.48684210526315796
0.033884297520661154	0.8367346938775511	0.48703703703703694
0.03408146300914381	0.8367346938775511	0.48769841269841274
0.03410981697171381	0.8367346938775511	0.4879227053140096
0.03413821815154038	0.8367346938775511	0.48809523809523814
0.034166666666666665	0.8367346938775511	0.48888888888888893
0.03341687552213868	0.8163265306122449	0.48917748917748916
0.033444816053511704	0.8163265306122449	0.4893518518518518
0.03350083752093802	0.8163265306122449	0.4896004378762999
0.03352891869237217	0.8163265306122449	0.4898589065255732
0.03367003367003367	0.8163265306122449	0.4898809523809524
0.03369839932603201	0.8163265306122449	0.49012345679012337
0.03372681281618887	0.8163265306122449	0.4904040404040404
0.033783783783783786	0.8163265306122449	0.4907407407407407
0.0338409475465313	0.8163265306122449	0.4909812409812411
0.03386960203217612	0.8163265306122449	0.4915882967607106
0.03389830508474576	0.8163265306122449	0.4916666666666667
0.033927056827820185	0.8163265306122449	0.4918650793650794
0.033984706881903144	0.8163265306122449	0.4920634920634921
0.034013605442176874	0.8163265306122449	0.49242424242424243
0.034071550255536626	0.8163265306122449	0.49300699300699313
0.03410059676044331	0.8163265306122449	0.4933862433862435
0.03430531732418525	0.8163265306122449	0.4936507936507937
0.03436426116838488	0.8163265306122449	0.4938095238095237
0.03364969801553063	0.7959183673469388	0.49404761904761907
0.03367875647668394	0.7959183673469388	0.49444444444444446
0.033707865168539325	0.7959183673469388	0.4950980392156863
0.0328719723183391	0.7755102040816326	0.49523809523809526
0.0329004329004329	0.7755102040816326	0.49537037037037046
0.03292894280762565	0.7755102040816326	0.4955555555555555
0.03298611111111111	0.7755102040816326	0.4956709956709957
0.033101045296167246	0.7755102040816326	0.49572649572649574
0.03312990409764603	0.7755102040816326	0.4959307359307359
0.03315881326352531	0.7755102040816326	0.4960526315789473
0.03318777292576419	0.7755102040816326	0.49629629629629624
0.033480176211453744	0.7755102040816326	0.4970760233918128
0.03350970017636684	0.7755102040816326	0.4976190476190476
0.03353927625772286	0.7755102040816326	0.49797979797979797
0.03356890459363958	0.7755102040816326	0.4984472049689441
0.033628318584070796	0.7755102040816326	0.4998196248196247
0.03365810451727192	0.7755102040816326	0.5
0.03383793410507569	0.7755102040816326	0.5010822510822511
0.03398926654740608	0.7755102040816326	0.5015151515151516
0.03401969561324977	0.7755102040816326	0.5015873015873016
0.034050179211469536	0.7755102040816326	0.5018115942028986
0.034141958670260555	0.7755102040816326	0.5021978021978022
0.0341726618705036	0.7755102040816326	0.5022222222222222
0.03445149592021759	0.7755102040816326	0.5026455026455027
0.03451407811080836	0.7755102040816326	0.503030303030303
0.034576888080072796	0.7755102040816326	0.5037878787878788
0.03463992707383774	0.7755102040816326	0.503968253968254
0.03467153284671533	0.7755102040816326	0.5040466779597215
0.034703196347031964	0.7755102040816326	0.5042328042328043
0.034830430797433545	0.7755102040816326	0.5042692939244663
0.03486238532110092	0.7755102040816326	0.5045454545454545
0.03489439853076217	0.7755102040816326	0.5046296296296297
0.034926470588235295	0.7755102040816326	0.5047619047619047
0.03518518518518519	0.7755102040816326	0.5050505050505051
0.03521779425393883	0.7755102040816326	0.5052910052910052
0.035283194057567316	0.7755102040816326	0.5055555555555555
0.035348837209302326	0.7755102040816326	0.5058823529411764
0.035381750465549346	0.7755102040816326	0.5062111801242236
0.03544776119402985	0.7755102040816326	0.5065359477124183
0.03568075117370892	0.7755102040816326	0.5066137566137566
0.03571428571428571	0.7755102040816326	0.5071428571428571
0.03588290840415486	0.7755102040816326	0.5073260073260073
0.035916824196597356	0.7755102040816326	0.5074074074074074
0.03595080416272469	0.7755102040816326	0.5075396825396825
0.03598484848484849	0.7755102040816326	0.5078563411896745
0.03601895734597156	0.7755102040816326	0.5083333333333333
0.036053130929791274	0.7755102040816326	0.5086580086580087
0.03608736942070275	0.7755102040816326	0.5086996336996337
0.03612167300380228	0.7755102040816326	0.5091787439613525
0.03622497616777884	0.7755102040816326	0.5092592592592592
0.03636363636363636	0.7755102040816326	0.5093035619351408
0.03639846743295019	0.7755102040816326	0.509323116219668
0.03650336215177714	0.7755102040816326	0.5094017094017094
0.03653846153846154	0.7755102040816326	0.5102292768959436
0.036608863198458574	0.7755102040816326	0.5105590062111801
0.0367504835589942	0.7755102040816326	0.5105820105820106
0.036786060019361085	0.7755102040816326	0.5106516290726817
0.03682170542635659	0.7755102040816326	0.5111111111111111
0.03700097370983447	0.7755102040816326	0.5113756613756614
0.037037037037037035	0.7755102040816326	0.5115440115440116
0.037109375	0.7755102040816326	0.5116557734204793
0.03714565004887586	0.7755102040816326	0.5118181818181818
0.03718199608610567	0.7755102040816326	0.5119047619047619
0.03729146221786065	0.7755102040816326	0.5126984126984127
0.03740157480314961	0.7755102040816326	0.5131313131313131
0.03781094527363184	0.7755102040816326	0.5133903133903134
0.037848605577689244	0.7755102040816326	0.5134099616858238
0.03796203796203796	0.7755102040816326	0.5135802469135803
0.03807615230460922	0.7755102040816326	0.5137085137085137
0.03811434302908726	0.7755102040816326	0.5138528138528139
0.03819095477386935	0.7755102040816326	0.5138888888888888
0.03822937625754527	0.7755102040816326	0.5142602495543672
0.038267875125881166	0.7755102040816326	0.5145502645502645
0.03842264914054601	0.7755102040816326	0.5146520146520146
0.038461538461538464	0.7755102040816326	0.514751552795031
0.038539553752535496	0.7755102040816326	0.5148148148148147
0.03857868020304569	0.7755102040816326	0.5151515151515151
0.038696537678207736	0.7755102040816326	0.5157575757575757
0.03877551020408163	0.7755102040816326	0.5158730158730158
0.038894575230296824	0.7755102040816326	0.5158730158730159
0.0389344262295082	0.7755102040816326	0.5162210338680927
0.038974358974358976	0.7755102040816326	0.5166666666666666
0.039014373716632446	0.7755102040816326	0.5166666666666667
0.03905447070914697	0.7755102040816326	0.5171428571428571
0.0392156862745098	0.7755102040816326	0.5171568627450981
0.03925619834710744	0.7755102040816326	0.5174603174603174
0.0395010395010395	0.7755102040816326	0.5185185185185185
0.04008438818565401	0.7755102040816326	0.5189075630252101
0.04012671594508976	0.7755102040816326	0.5189594356261024
0.040169133192389	0.7755102040816326	0.5190476190476191
0.04021164021164021	0.7755102040816326	0.5192640692640692
0.040382571732199786	0.7755102040816326	0.5193602693602694
0.040641711229946524	0.7755102040816326	0.5194444444444444
0.04068522483940043	0.7755102040816326	0.5194444444444445
0.0407725321888412	0.7755102040816326	0.5194708994708995
0.04090419806243272	0.7755102040816326	0.5198412698412699
0.040948275862068964	0.7755102040816326	0.5200216450216449
0.040992448759439054	0.7755102040816326	0.5212962962962964
0.04103671706263499	0.7755102040816326	0.521324354657688
0.04112554112554113	0.7755102040816326	0.5216049382716049
0.04013015184381779	0.7551020408163265	0.5216450216450216
0.04026115342763874	0.7551020408163265	0.5216874628639334
0.04034896401308615	0.7551020408163265	0.5219298245614036
0.04039301310043668	0.7551020408163265	0.5222222222222221
0.04048140043763676	0.7551020408163265	0.5222222222222223
0.04061470911086718	0.7551020408163265	0.5223484848484848
0.040748898678414094	0.7551020408163265	0.5231481481481481
0.040793825799338476	0.7551020408163265	0.5236430236430237
0.04083885209713024	0.7551020408163265	0.5238095238095238
0.04092920353982301	0.7551020408163265	0.5240740740740741
0.041294642857142856	0.7551020408163265	0.5242424242424243
0.041340782122905026	0.7551020408163265	0.524315619967794
0.04143337066069429	0.7551020408163265	0.5244444444444444
0.04067796610169491	0.7346938775510204	0.5244708994708994
0.04077010192525481	0.7346938775510204	0.5245718050065876
0.04081632653061224	0.7346938775510204	0.5245726495726496
0.04086265607264472	0.7346938775510204	0.5250329380764164
0.040955631399317405	0.7346938775510204	0.5252587991718426
0.04133180252583238	0.7346938775510204	0.5254044201412622
0.041379310344827586	0.7346938775510204	0.5255189255189255
0.04152249134948097	0.7346938775510204	0.5255555555555556
0.04161849710982659	0.7346938775510204	0.5258145363408522
0.041666666666666664	0.7346938775510204	0.5258730158730159
0.04171494785631518	0.7346938775510204	0.5264619883040935
0.04186046511627907	0.7346938775510204	0.5272727272727272
0.04190919674039581	0.7346938775510204	0.5275132275132275
0.042007001166861145	0.7346938775510204	0.5276094276094276
0.04220398593200469	0.7346938775510204	0.5277777777777778
0.04245283018867924	0.7346938775510204	0.5285614768373389
0.04250295159386069	0.7346938775510204	0.528657616892911
0.04260355029585799	0.7346938775510204	0.5288220551378445
0.04265402843601896	0.7346938775510204	0.5292929292929293
0.04275534441805225	0.7346938775510204	0.5293209876543209
0.041666666666666664	0.7142857142857143	0.5293650793650794
0.041716328963051254	0.7142857142857143	0.5294117647058824
0.041766109785202864	0.7142857142857143	0.5298701298701298
0.04181600955794504	0.7142857142857143	0.5299056820795952
0.041866028708133975	0.7142857142857143	0.5301932367149759
0.04196642685851319	0.7142857142857143	0.5301952198503922
0.0421179302045728	0.7142857142857143	0.5303030303030303
0.042270531400966184	0.7142857142857143	0.5312169312169313
0.04257907542579075	0.7142857142857143	0.531257014590348
0.04263093788063337	0.7142857142857143	0.5314009661835749
0.04294478527607362	0.7142857142857143	0.5314814814814816
0.04305043050430504	0.7142857142857143	0.5317460317460317
0.04315659679408138	0.7142857142857143	0.5318627450980392
0.04326328800988875	0.7142857142857143	0.5320987654320988
0.043586550435865505	0.7142857142857143	0.5321428571428571
0.04369538077403246	0.7142857142857143	0.5321885521885522
0.0440251572327044	0.7142857142857143	0.5322270322270323
0.04408060453400504	0.7142857142857143	0.5323754789272032
0.044136191677175286	0.7142857142857143	0.5328282828282828
0.04419191919191919	0.7142857142857143	0.533068783068783
0.04430379746835443	0.7142857142857143	0.5333333333333333
0.044585987261146494	0.7142857142857143	0.5336700336700336
0.044642857142857144	0.7142857142857143	0.5339889579020014
0.04358974358974359	0.6938775510204082	0.5342592592592593
0.043645699614890884	0.6938775510204082	0.5346736596736598
0.043701799485861184	0.6938775510204082	0.5350140056022409
0.043758043758043756	0.6938775510204082	0.5351851851851852
0.04415584415584416	0.6938775510204082	0.5353535353535354
0.04467805519053877	0.6938775510204082	0.5357142857142857
0.044854881266490766	0.6938775510204082	0.5358345358345359
0.04365079365079365	0.673469387755102	0.5361552028218695
0.044058744993324434	0.673469387755102	0.5367003367003367
0.04417670682730924	0.673469387755102	0.5370370370370371
0.04429530201342282	0.673469387755102	0.5371647509578544
0.04435483870967742	0.673469387755102	0.5372222222222222
0.0445945945945946	0.673469387755102	0.5373737373737374
0.04483695652173913	0.673469387755102	0.5375
0.044897959183673466	0.673469387755102	0.537878787878788
0.045020463847203276	0.673469387755102	0.5381836945304438
0.045081967213114756	0.673469387755102	0.5384615384615384
0.04514363885088919	0.673469387755102	0.5384990253411306
0.04532967032967033	0.673469387755102	0.5386002886002886
0.0453920220082531	0.673469387755102	0.5388888888888889
0.04426002766251729	0.6530612244897959	0.539484126984127
0.0443213296398892	0.6530612244897959	0.5396825396825397
0.044444444444444446	0.6530612244897959	0.5396940418679549
0.04450625869262865	0.6530612244897959	0.5397546897546898
0.04456824512534819	0.6530612244897959	0.5398523045581869
0.044630404463040445	0.6530612244897959	0.5398692810457516
0.04481792717086835	0.6530612244897959	0.5399562123700056
0.04488078541374474	0.6530612244897959	0.5403894351262771
0.0449438202247191	0.6530612244897959	0.5405797101449276
0.0450070323488045	0.6530612244897959	0.5407407407407407
0.04507042253521127	0.6530612244897959	0.5411877394636014
0.045133991537376586	0.6530612244897959	0.5416666666666666
0.04519774011299435	0.6530612244897959	0.5422616974341112
0.04526166902404526	0.6530612244897959	0.5422619047619048
0.0453257790368272	0.6530612244897959	0.5423280423280423
0.04539007092198582	0.6530612244897959	0.5423976608187134
0.04551920341394026	0.6530612244897959	0.5427115987460814
0.045584045584045586	0.6530612244897959	0.5429292929292929
0.0456490727532097	0.6530612244897959	0.5429738562091503
0.045714285714285714	0.6530612244897959	0.543040293040293
0.045779685264663805	0.6530612244897959	0.5430687830687831
0.04597701149425287	0.6530612244897959	0.5430799220272905
0.0460431654676259	0.6530612244897959	0.5436507936507936
0.046176046176046176	0.6530612244897959	0.5439153439153439
0.046242774566473986	0.6530612244897959	0.5441711229946524
0.0463768115942029	0.6530612244897959	0.5443542934415145
0.04644412191582003	0.6530612244897959	0.5444444444444444
0.0469208211143695	0.6530612244897959	0.544942175376958
0.047058823529411764	0.6530612244897959	0.5454545454545454
0.047128129602356406	0.6530612244897959	0.5456228956228957
0.0471976401179941	0.6530612244897959	0.5457142857142857
0.047267355982274745	0.6530612244897959	0.5463869463869464
0.045925925925925926	0.6326530612244898	0.5466165413533834
0.046546546546546545	0.6326530612244898	0.5468975468975469
0.04661654135338346	0.6326530612244898	0.546957671957672
0.04675716440422323	0.6326530612244898	0.5472120472120472
0.04682779456193353	0.6326530612244898	0.5476190476190476
0.046898638426626324	0.6326530612244898	0.5484307359307359
0.04704097116843703	0.6326530612244898	0.5484848484848485
0.04711246200607903	0.6326530612244898	0.5492063492063491
0.0471841704718417	0.6326530612244898	0.549270990447461
0.04725609756097561	0.6326530612244898	0.5494708994708996
0.04732824427480916	0.6326530612244898	0.5495230078563412
0.04747320061255743	0.6326530612244898	0.5496894409937888
0.047619047619047616	0.6326530612244898	0.5497076023391813
0.047692307692307694	0.6326530612244898	0.5499999999999999
0.047839506172839504	0.6326530612244898	0.5502822341057635
0.04791344667697063	0.6326530612244898	0.5505050505050505
0.047987616099071206	0.6326530612244898	0.5511847250977685
0.04821150855365474	0.6326530612244898	0.5517676767676768
0.0483619344773791	0.6326530612244898	0.5518518518518519
0.04874213836477988	0.6326530612244898	0.551888341543514
0.04889589905362776	0.6326530612244898	0.5521885521885522
0.0491283676703645	0.6326530612244898	0.5522222222222223
0.049206349206349205	0.6326530612244898	0.5523809523809524
0.0492845786963434	0.6326530612244898	0.5527777777777777
0.049441786283891544	0.6326530612244898	0.5530377668308702
0.04952076677316294	0.6326530612244898	0.5533216783216783
0.0496	0.6326530612244898	0.5534391534391534
0.049679487179487176	0.6326530612244898	0.5544444444444445
0.04975922953451043	0.6326530612244898	0.5555555555555555
0.048494983277591976	0.5918367346938775	0.5556722689075629
0.048576214405360134	0.5918367346938775	0.5557960557960558
0.048986486486486486	0.5918367346938775	0.5560185185185186
0.04948805460750853	0.5918367346938775	0.5562770562770564
0.04957264957264957	0.5918367346938775	0.5564182194616977
0.04965753424657534	0.5918367346938775	0.5565079365079365
0.04991394148020654	0.5918367346938775	0.5566476733143401
0.05008635578583765	0.5918367346938775	0.5574242424242425
0.050173010380622836	0.5918367346938775	0.5578865578865578
0.05025996533795494	0.5918367346938775	0.5581529581529582
0.050434782608695654	0.5918367346938775	0.5583333333333333
0.050522648083623695	0.5918367346938775	0.5585858585858586
0.0506108202443281	0.5918367346938775	0.5587301587301586
0.050699300699300696	0.5918367346938775	0.5595238095238094
0.050788091068301226	0.5918367346938775	0.5597222222222222
0.05087719298245614	0.5918367346938775	0.5598484848484849
0.051056338028169015	0.5918367346938775	0.5601250601250601
0.05123674911660778	0.5918367346938775	0.5603174603174603
0.051418439716312055	0.5918367346938775	0.5606060606060607
0.05150976909413854	0.5918367346938775	0.5606237816764134
0.05178571428571429	0.5918367346938775	0.5608465608465608
0.05197132616487455	0.5918367346938775	0.5610644257703081
0.052158273381294966	0.5918367346938775	0.561111111111111
0.05225225225225225	0.5918367346938775	0.5611111111111111
0.052346570397111915	0.5918367346938775	0.5611111111111112
0.05244122965641953	0.5918367346938775	0.5615079365079364
0.05253623188405797	0.5918367346938775	0.5615520282186949
0.05263157894736842	0.5918367346938775	0.5616096866096866
0.05272727272727273	0.5918367346938775	0.5616557734204793
0.052823315118397086	0.5918367346938775	0.5616883116883117
0.053604436229205174	0.5918367346938775	0.5634157509157509
0.053703703703703705	0.5918367346938775	0.5634920634920635
0.05380333951762523	0.5918367346938775	0.5638888888888889
0.054003724394785846	0.5918367346938775	0.5641711229946523
0.054104477611940295	0.5918367346938775	0.5648148148148148
0.05451127819548872	0.5918367346938775	0.5648148148148149
0.054613935969868174	0.5918367346938775	0.565079365079365
0.054924242424242424	0.5918367346938775	0.5653594771241829
0.05502846299810247	0.5918367346938775	0.5656565656565656
0.055133079847908745	0.5918367346938775	0.5664021164021164
0.05523809523809524	0.5918367346938775	0.5664902998236332
0.05566218809980806	0.5918367346938775	0.5666666666666667
0.05576923076923077	0.5918367346938775	0.566699604743083
0.055876685934489405	0.5918367346938775	0.5668831168831169
0.055984555984555984	0.5918367346938775	0.5670995670995671
0.05609284332688588	0.5918367346938775	0.5674603174603174
0.0562015503875969	0.5918367346938775	0.567948717948718
0.05631067961165048	0.5918367346938775	0.5685626102292769
0.05642023346303502	0.5918367346938775	0.5686507936507937
0.056530214424951264	0.5918367346938775	0.5687830687830688
0.056640625	0.5918367346938775	0.5688552188552188
0.05675146771037182	0.5918367346938775	0.5689655172413793
0.056862745098039215	0.5918367346938775	0.5690235690235691
0.05697445972495088	0.5918367346938775	0.5694444444444443
0.05719921104536489	0.5918367346938775	0.5694444444444444
0.05742574257425743	0.5918367346938775	0.5694871794871794
0.05776892430278884	0.5918367346938775	0.5696428571428571
0.05788423153692615	0.5918367346938775	0.569653207584242
0.058	0.5918367346938775	0.5696969696969697
0.05811623246492986	0.5918367346938775	0.5703242835595778
0.05835010060362173	0.5918367346938775	0.5707070707070706
0.058823529411764705	0.5918367346938775	0.5708994708994709
0.05894308943089431	0.5918367346938775	0.5714285714285715
0.05918367346938776	0.5918367346938775	0.5719696969696969
0.05942622950819672	0.5918367346938775	0.5721076309311603
0.059548254620123205	0.5918367346938775	0.5722222222222223
0.057971014492753624	0.5714285714285714	0.5728715728715729
0.05845511482254697	0.5714285714285714	0.5730234677603098
0.058823529411764705	0.5714285714285714	0.5737373737373738
0.05894736842105263	0.5714285714285714	0.5738095238095239
0.05907172995780591	0.5714285714285714	0.5740740740740741
0.059322033898305086	0.5714285714285714	0.5742063492063493
0.059574468085106386	0.5714285714285714	0.5746031746031747
0.05970149253731343	0.5714285714285714	0.5750000000000001
0.05982905982905983	0.5714285714285714	0.5751322751322752
0.060085836909871244	0.5714285714285714	0.5752452056799883
0.06047516198704104	0.5714285714285714	0.5754761904761905
0.06073752711496746	0.5714285714285714	0.5757575757575758
0.06086956521739131	0.5714285714285714	0.575925925925926
0.0611353711790393	0.5714285714285714	0.5760683760683761
0.061269146608315096	0.5714285714285714	0.5761904761904763
0.06140350877192982	0.5714285714285714	0.5765873015873016
0.06153846153846154	0.5714285714285714	0.5766666666666667
0.06167400881057269	0.5714285714285714	0.5772727272727273
0.06208425720620843	0.5714285714285714	0.5777777777777778
0.06278026905829596	0.5714285714285714	0.5778867102396514
0.06292134831460675	0.5714285714285714	0.5779124579124579
0.06306306306306306	0.5714285714285714	0.5787037037037037
0.06320541760722348	0.5714285714285714	0.5787878787878787
0.06334841628959276	0.5714285714285714	0.5788888888888889
0.06349206349206349	0.5714285714285714	0.579040404040404
0.06363636363636363	0.5714285714285714	0.5793650793650793
0.06378132118451026	0.5714285714285714	0.5793650793650794
0.06466512702078522	0.5714285714285714	0.5795254128587461
0.06481481481481481	0.5714285714285714	0.58
0.06557377049180328	0.5714285714285714	0.5801169590643275
0.06572769953051644	0.5714285714285714	0.5802005012531328
0.06588235294117648	0.5714285714285714	0.5802469135802469
0.0660377358490566	0.5714285714285714	0.5805194805194805
0.06666666666666667	0.5714285714285714	0.5805852644087938
0.06682577565632458	0.5714285714285714	0.5806878306878307
0.06698564593301436	0.5714285714285714	0.580721747388414
0.0671462829736211	0.5714285714285714	0.5808270676691729
0.06763285024154589	0.5714285714285714	0.5808377896613192
0.06779661016949153	0.5714285714285714	0.5811965811965812
0.06796116504854369	0.5714285714285714	0.5812636165577342
0.0681265206812652	0.5714285714285714	0.582010582010582
0.06829268292682927	0.5714285714285714	0.5829124579124579
0.06845965770171149	0.5714285714285714	0.583002438174852
0.06862745098039216	0.5714285714285714	0.5830227743271221
0.06633906633906633	0.5510204081632653	0.5833333333333334
0.06733167082294264	0.5510204081632653	0.5835921325051759
0.0675	0.5510204081632653	0.5840909090909091
0.0678391959798995	0.5510204081632653	0.5845596432552954
0.06818181818181818	0.5510204081632653	0.5847485847485847
0.06835443037974684	0.5510204081632653	0.5848484848484848
0.06870229007633588	0.5510204081632653	0.5851778656126483
0.06887755102040816	0.5510204081632653	0.5851851851851851
0.06923076923076923	0.5510204081632653	0.5858585858585859
0.06994818652849741	0.5510204081632653	0.5859649122807017
0.07012987012987013	0.5510204081632653	0.5865079365079365
0.07068062827225131	0.5510204081632653	0.5868421052631579
0.07086614173228346	0.5510204081632653	0.5869565217391304
0.07142857142857142	0.5510204081632653	0.5869708994708994
0.07161803713527852	0.5510204081632653	0.5872277764860886
0.072	0.5510204081632653	0.5873015873015873
0.0743801652892562	0.5510204081632653	0.5874183006535948
0.07458563535911603	0.5510204081632653	0.5880952380952381
0.075	0.5510204081632653	0.5881642512077295
0.07520891364902507	0.5510204081632653	0.5882034632034632
0.07541899441340782	0.5510204081632653	0.5886243386243386
0.07605633802816901	0.5510204081632653	0.5888888888888889
0.07692307692307693	0.5510204081632653	0.5896103896103896
0.07714285714285714	0.5510204081632653	0.5905797101449276
0.07780979827089338	0.5510204081632653	0.5906432748538012
0.07803468208092486	0.5510204081632653	0.5906878306878308
0.07964601769911504	0.5510204081632653	0.5907407407407408
0.08011869436201781	0.5510204081632653	0.5909090909090909
0.07784431137724551	0.5306122448979592	0.5909822866344605
0.07807807807807808	0.5306122448979592	0.5911084529505582
0.0783132530120482	0.5306122448979592	0.5916666666666667
0.07854984894259819	0.5306122448979592	0.5918803418803419
0.07878787878787878	0.5306122448979592	0.592156862745098
0.0790273556231003	0.5306122448979592	0.5922222222222221
0.07926829268292683	0.5306122448979592	0.592368125701459
0.07951070336391437	0.5306122448979592	0.5925925925925926
0.07975460122699386	0.5306122448979592	0.5928571428571429
0.08	0.5306122448979592	0.5930799220272904
0.08024691358024691	0.5306122448979592	0.5931235431235432
0.08074534161490683	0.5306122448979592	0.5931537598204265
0.08099688473520249	0.5306122448979592	0.5934343434343434
0.08125	0.5306122448979592	0.5935185185185184
0.08150470219435736	0.5306122448979592	0.5935612535612536
0.08176100628930817	0.5306122448979592	0.5936245843366587
0.08201892744479496	0.5306122448979592	0.5939129860698488
0.08253968253968254	0.5306122448979592	0.5942760942760943
0.08333333333333333	0.5306122448979592	0.5944741532976826
0.08387096774193549	0.5306122448979592	0.5947712418300654
0.08469055374592833	0.5306122448979592	0.5948853615520282
0.08524590163934426	0.5306122448979592	0.5950980392156863
0.08552631578947369	0.5306122448979592	0.5952380952380952
0.0858085808580858	0.5306122448979592	0.5952942332252676
0.08609271523178808	0.5306122448979592	0.595568783068783
0.08637873754152824	0.5306122448979592	0.5962121212121212
0.08666666666666667	0.5306122448979592	0.5968253968253968
0.08695652173913043	0.5306122448979592	0.5972222222222222
0.087248322147651	0.5306122448979592	0.5973389355742297
0.08754208754208755	0.5306122448979592	0.5982142857142857
0.08783783783783784	0.5306122448979592	0.5984848484848485
0.08813559322033898	0.5306122448979592	0.5988037727168162
0.09059233449477352	0.5306122448979592	0.5989057239057239
0.09090909090909091	0.5306122448979592	0.5991582491582492
0.0912280701754386	0.5306122448979592	0.5992063492063493
0.08833922261484099	0.5102040816326531	0.6
0.09057971014492754	0.5102040816326531	0.6004627556351694
0.09090909090909091	0.5102040816326531	0.6012345679012346
0.09124087591240876	0.5102040816326531	0.6018518518518519
0.09157509157509157	0.5102040816326531	0.6020923520923521
0.09191176470588236	0.5102040816326531	0.60239651416122
0.09225092250922509	0.5102040816326531	0.6026936026936026
0.09259259259259259	0.5102040816326531	0.6027777777777777
0.09328358208955224	0.5102040816326531	0.6028011204481792
0.09363295880149813	0.5102040816326531	0.6031432335780161
0.09056603773584905	0.4897959183673469	0.6033670033670034
0.09125475285171103	0.4897959183673469	0.6033950617283951
0.09375	0.4897959183673469	0.6034151034151035
0.09411764705882353	0.4897959183673469	0.603454415954416
0.09448818897637795	0.4897959183673469	0.604040404040404
0.09486166007905138	0.4897959183673469	0.6044117647058824
0.09523809523809523	0.4897959183673469	0.6047619047619047
0.09561752988047809	0.4897959183673469	0.6047619047619048
0.096	0.4897959183673469	0.6047771836007131
0.0963855421686747	0.4897959183673469	0.6052631578947368
0.0975609756097561	0.4897959183673469	0.6055555555555555
0.09795918367346938	0.4897959183673469	0.6056644880174291
0.09836065573770492	0.4897959183673469	0.6063627730294397
0.09876543209876543	0.4897959183673469	0.6076203208556149
0.09917355371900827	0.4897959183673469	0.607912457912458
0.0995850622406639	0.4897959183673469	0.6084656084656085
0.1	0.4897959183673469	0.6087719298245614
0.10126582278481013	0.4897959183673469	0.6110347985347985
0.1016949152542373	0.4897959183673469	0.611111111111111
0.10344827586206896	0.4897959183673469	0.6111111111111112
0.1085972850678733	0.4897959183673469	0.6111408199643494
0.10909090909090909	0.4897959183673469	0.6112962962962963
0.1095890410958904	0.4897959183673469	0.6116557734204793
0.11059907834101383	0.4897959183673469	0.6117724867724867
0.1111111111111111	0.4897959183673469	0.6125730994152047
0.11162790697674418	0.4897959183673469	0.6126165501165501
0.11214953271028037	0.4897959183673469	0.6134259259259259
0.11320754716981132	0.4897959183673469	0.6134920634920635
0.10900473933649289	0.46938775510204084	0.6150793650793651
0.10952380952380952	0.46938775510204084	0.6157407407407407
0.11004784688995216	0.46938775510204084	0.6161616161616161
0.11057692307692307	0.46938775510204084	0.6161816578483245
0.1111111111111111	0.46938775510204084	0.6166666666666667
0.11219512195121951	0.46938775510204084	0.6172619047619047
0.11274509803921569	0.46938775510204084	0.6174242424242424
0.11442786069651742	0.46938775510204084	0.617516339869281
0.115	0.46938775510204084	0.6175308067891189
0.11557788944723618	0.46938775510204084	0.6183574879227053
0.11616161616161616	0.46938775510204084	0.6185185185185186
0.07407407407407407	0.2857142857142857	0.6187645687645688
0.07446808510638298	0.2857142857142857	0.6190476190476191
0.0748663101604278	0.2857142857142857	0.6192022792022792
0.07567567567567568	0.2857142857142857	0.6199494949494949
0.07608695652173914	0.2857142857142857	0.6201615148983569
0.07734806629834254	0.2857142857142857	0.6203703703703703
0.07777777777777778	0.2857142857142857	0.6206349206349207
0.0782122905027933	0.2857142857142857	0.6207899427713669
0.07954545454545454	0.2857142857142857	0.6212121212121212
0.08	0.2857142857142857	0.623015873015873
0.08045977011494253	0.2857142857142857	0.6240079365079364
0.07514450867052024	0.2653061224489796	0.6242424242424242
0.0755813953488372	0.2653061224489796	0.6245791245791247
0.07602339181286549	0.2653061224489796	0.625
0.07647058823529412	0.2653061224489796	0.6251248751248751
0.07692307692307693	0.2653061224489796	0.6257575757575758
0.07738095238095238	0.2653061224489796	0.6258417508417509
0.07878787878787878	0.2653061224489796	0.6259055346276442
0.07926829268292683	0.2653061224489796	0.626984126984127
0.07975460122699386	0.2653061224489796	0.6274651274651274
0.08024691358024691	0.2653061224489796	0.6283068783068783
0.08125	0.2653061224489796	0.629100529100529
0.08176100628930817	0.2653061224489796	0.6292929292929292
0.08333333333333333	0.2653061224489796	0.6296296296296297
0.08387096774193549	0.2653061224489796	0.6301156359979889
0.08441558441558442	0.2653061224489796	0.6301587301587301
0.08496732026143791	0.2653061224489796	0.6312111801242236
0.08552631578947369	0.2653061224489796	0.6313131313131314
0.08609271523178808	0.2653061224489796	0.631429383347542
0.087248322147651	0.2653061224489796	0.6330409356725147
0.08783783783783784	0.2653061224489796	0.6342747429703951
0.08843537414965986	0.2653061224489796	0.6347171347171346
0.08904109589041095	0.2653061224489796	0.6349206349206349
0.09154929577464789	0.2653061224489796	0.6351851851851852
0.09219858156028368	0.2653061224489796	0.6351981351981352
0.09285714285714286	0.2653061224489796	0.6357298474945533
0.09420289855072464	0.2653061224489796	0.6358225108225107
0.08759124087591241	0.24489795918367346	0.6363636363636364
0.08823529411764706	0.24489795918367346	0.6382575757575758
0.08888888888888889	0.24489795918367346	0.6383068783068784
0.09090909090909091	0.24489795918367346	0.6388888888888888
0.09302325581395349	0.24489795918367346	0.6404330963154493
0.09375	0.24489795918367346	0.6406926406926406
0.09448818897637795	0.24489795918367346	0.6407407407407407
0.09523809523809523	0.24489795918367346	0.6412587412587413
0.096	0.24489795918367346	0.6414141414141414
0.0975609756097561	0.24489795918367346	0.6436688311688311
0.09917355371900827	0.24489795918367346	0.6444444444444444
0.1	0.24489795918367346	0.6444444444444445
0.1016949152542373	0.24489795918367346	0.6446608946608947
0.10344827586206896	0.24489795918367346	0.6450617283950617
0.10526315789473684	0.24489795918367346	0.6452941176470589
0.10619469026548672	0.24489795918367346	0.6464228203358638
0.10909090909090909	0.24489795918367346	0.6464285714285715
0.11214953271028037	0.24489795918367346	0.646950271950272
0.11320754716981132	0.24489795918367346	0.65
0.11538461538461539	0.24489795918367346	0.6501915708812261
0.11650485436893204	0.24489795918367346	0.6510341510341511
0.12121212121212122	0.24489795918367346	0.6515151515151515
0.12244897959183673	0.24489795918367346	0.6564102564102564
0.12371134020618557	0.24489795918367346	0.6578483245149912
0.125	0.24489795918367346	0.6587024087024087
0.12631578947368421	0.24489795918367346	0.6590045248868778
0.1276595744680851	0.24489795918367346	0.6592071611253197
0.12903225806451613	0.24489795918367346	0.6598484848484848
0.13043478260869565	0.24489795918367346	0.6608391608391608
0.13186813186813187	0.24489795918367346	0.6618566618566618
0.13333333333333333	0.24489795918367346	0.662962962962963
0.13636363636363635	0.24489795918367346	0.6658730158730158
0.14457831325301204	0.24489795918367346	0.6666666666666666
0.15	0.24489795918367346	0.6671122994652406
0.15384615384615385	0.24489795918367346	0.6675084175084175
0.15789473684210525	0.24489795918367346	0.6700336700336701
0.16216216216216217	0.24489795918367346	0.6702020202020202
0.1643835616438356	0.24489795918367346	0.6732026143790849
0.16666666666666666	0.24489795918367346	0.6746031746031745
0.15714285714285714	0.22448979591836735	0.6757703081232492
0.15942028985507245	0.22448979591836735	0.6768416768416768
0.16176470588235295	0.22448979591836735	0.6773226773226773
0.16417910447761194	0.22448979591836735	0.6784688995215311
0.16666666666666666	0.22448979591836735	0.6803561935140882
0.16923076923076924	0.22448979591836735	0.6818181818181818
0.171875	0.22448979591836735	0.6826408885232415
0.1746031746031746	0.22448979591836735	0.6828282828282828
0.1774193548387097	0.22448979591836735	0.6832010582010581
0.18032786885245902	0.22448979591836735	0.6838624338624338
0.1864406779661017	0.22448979591836735	0.6851851851851852
0.1896551724137931	0.22448979591836735	0.6857142857142856
0.19298245614035087	0.22448979591836735	0.6861111111111112
0.19642857142857142	0.22448979591836735	0.6885964912280702
0.2	0.22448979591836735	0.6908068783068783
0.2037037037037037	0.22448979591836735	0.6931818181818182
0.20754716981132076	0.22448979591836735	0.6936507936507935
0.21153846153846154	0.22448979591836735	0.6940035273368607
0.2	0.20408163265306123	0.6941206941206941
0.1875	0.1836734693877551	0.6969696969696969
0.19148936170212766	0.1836734693877551	0.6975524475524475
0.1956521739130435	0.1836734693877551	0.6990740740740741
0.2	0.1836734693877551	0.699108734402852
0.20454545454545456	0.1836734693877551	0.702020202020202
0.20930232558139536	0.1836734693877551	0.705050505050505
0.21951219512195122	0.1836734693877551	0.7118022328548644
0.225	0.1836734693877551	0.7245670995670995
0.23076923076923078	0.1836734693877551	0.7308377896613191
0.25	0.1836734693877551	0.8133333333333334
0.22857142857142856	0.16326530612244897	0.8207792207792208
0.24242424242424243	0.16326530612244897	0.8242063492063492
0.25	0.16326530612244897	0.8285714285714286
0.25806451612903225	0.16326530612244897	0.8307692307692308
0.26666666666666666	0.16326530612244897	0.8333333333333334
0.27586206896551724	0.16326530612244897	0.8338528573822691
0.2962962962962963	0.16326530612244897	0.8363636363636363
0.32	0.16326530612244897	0.837037037037037
0.34782608695652173	0.16326530612244897	0.8400000000000001
0.36363636363636365	0.16326530612244897	0.8470588235294118
0.38095238095238093	0.16326530612244897	0.85
0.3888888888888889	0.14285714285714285	0.8505050505050505
0.4375	0.14285714285714285	0.8526315789473684
0.4666666666666667	0.14285714285714285	0.8533333333333333
0.5	0.14285714285714285	0.8555555555555555
0.4166666666666667	0.10204081632653061	0.8594444444444445
0.45454545454545453	0.10204081632653061	0.86
0.4444444444444444	0.08163265306122448	0.8625
0.375	0.061224489795918366	0.8631578947368421
0.2857142857142857	0.04081632653061224	0.8666666666666666
0.3333333333333333	0.04081632653061224	0.8683333333333334
0.4	0.04081632653061224	0.8705882352941177
0.25	0.02040816326530612	0.8794082125603865
0.0	0.0	0.8833333333333333
0.0	0.0	0.89


==> plotdata/levenshtein.dat <==
precision	recall	threshold
0.026644915715062535	1.0	0.0
0.027559055118110236	1.0	0.03448275862068961
0.027574563871693866	1.0	0.0357142857142857
0.02759009009009009	1.0	0.03703703703703709
0.0276056338028169	1.0	0.04166666666666663
0.02763677382966723	1.0	0.045454545454545414
0.02768361581920904	1.0	0.04761904761904767
0.027699265121537593	1.0	0.050000000000000044
0.027730616864742503	1.0	0.052631578947368474
0.027793533749290982	1.0	0.05555555555555558
0.027872582480091012	1.0	0.05882352941176472
0.02801600914808462	1.0	0.0625
0.02817711328349626	1.0	0.06666666666666665
0.027858386535113175	0.9795918367346939	0.06896551724137934
0.02789076118535735	0.9795918367346939	0.0714285714285714
0.02813599062133646	0.9795918367346939	0.07407407407407407
0.0281524926686217	0.9795918367346939	0.07692307692307687
0.028268551236749116	0.9795918367346939	0.07999999999999996
0.02835203780271707	0.9795918367346939	0.08333333333333337
0.02795954788816181	0.9591836734693877	0.08695652173913049
0.028042959427207637	0.9591836734693877	0.09090909090909094
0.029120198265179677	0.9591836734693877	0.09523809523809523
0.029138251704897707	0.9591836734693877	0.09999999999999998
0.02959697732997481	0.9591836734693877	0.10344827586206895
0.029671717171717172	0.9591836734693877	0.10526315789473684
0.030283505154639175	0.9591836734693877	0.1071428571428571
0.03032258064516129	0.9591836734693877	0.11111111111111116
0.031522468142186455	0.9591836734693877	0.11538461538461542
0.0315648085963734	0.9591836734693877	0.11764705882352944
0.031207598371777476	0.9387755102040817	0.12
0.03168044077134986	0.9387755102040817	0.125
0.032303370786516857	0.9387755102040817	0.13043478260869568
0.032327586206896554	0.9183673469387755	0.1333333333333333
0.03328402366863906	0.9183673469387755	0.13636363636363635
0.03442999234889059	0.9183673469387755	0.13793103448275867
0.03402938901778809	0.8979591836734694	0.1428571428571429
0.035003977724741446	0.8979591836734694	0.14814814814814814
0.03574329813160033	0.8979591836734694	0.15000000000000002
0.03648424543946932	0.8979591836734694	0.15384615384615385
0.03520536462699078	0.8571428571428571	0.1578947368421053
0.03540587219343696	0.8367346938775511	0.16000000000000003
0.03720508166969147	0.8367346938775511	0.16666666666666663
0.037864077669902914	0.7959183673469388	0.1724137931034483
0.038348082595870206	0.7959183673469388	0.17391304347826086
0.03991811668372569	0.7959183673469388	0.17647058823529416
0.04096638655462185	0.7959183673469388	0.1785714285714286
0.041401273885350316	0.7959183673469388	0.18181818181818177
0.04257767548906789	0.7551020408163265	0.18518518518518523
0.04295942720763723	0.7346938775510204	0.1875
0.04455445544554455	0.7346938775510204	0.19047619047619047
0.04580152671755725	0.7346938775510204	0.1923076923076923
0.04603580562659847	0.7346938775510204	0.19999999999999996
0.049062049062049064	0.6938775510204082	0.2068965517241379
0.04927536231884058	0.6938775510204082	0.20833333333333337
0.050073637702503684	0.6938775510204082	0.21052631578947367
0.051515151515151514	0.6938775510204082	0.2142857142857143
0.05188679245283019	0.673469387755102	0.21739130434782605
0.04918032786885246	0.6122448979591837	0.2222222222222222
0.05338078291814947	0.6122448979591837	0.2272727272727273
0.05660377358490566	0.6122448979591837	0.23076923076923073
0.05736137667304015	0.6122448979591837	0.23333333333333328
0.05791505791505792	0.6122448979591837	0.23529411764705888
0.0594059405940594	0.6122448979591837	0.23809523809523814
0.06	0.6122448979591837	0.24
0.060291060291060294	0.5918367346938775	0.24137931034482762
0.06079664570230608	0.5918367346938775	0.25
0.06896551724137931	0.5714285714285714	0.2592592592592593
0.07106598984771574	0.5714285714285714	0.26086956521739135
0.07387862796833773	0.5714285714285714	0.26315789473684215
0.07567567567567568	0.5714285714285714	0.2666666666666667
0.08092485549132948	0.5714285714285714	0.2692307692307693
0.08163265306122448	0.5714285714285714	0.2727272727272727
0.08709677419354839	0.5510204081632653	0.27586206896551724
0.08852459016393442	0.5510204081632653	0.2777777777777778
0.08561643835616438	0.5102040816326531	0.28
0.09025270758122744	0.5102040816326531	0.2857142857142857
0.0946969696969697	0.5102040816326531	0.29166666666666663
0.0984251968503937	0.5102040816326531	0.2941176470588235
0.1	0.5102040816326531	0.2962962962962963
0.10572687224669604	0.4897959183673469	0.30000000000000004
0.07462686567164178	0.30612244897959184	0.30434782608695654
0.07936507936507936	0.30612244897959184	0.3076923076923077
0.08021390374331551	0.30612244897959184	0.31034482758620685
0.08064516129032258	0.30612244897959184	0.3125
0.07692307692307693	0.2857142857142857	0.3157894736842105
0.07514450867052024	0.2653061224489796	0.31818181818181823
0.07643312101910828	0.24489795918367346	0.31999999999999995
0.07894736842105263	0.24489795918367346	0.3214285714285714
0.0728476821192053	0.22448979591836735	0.33333333333333337
0.09278350515463918	0.1836734693877551	0.34782608695652173
0.0967741935483871	0.1836734693877551	0.35
0.09090909090909091	0.16326530612244897	0.3529411764705882
0.08641975308641975	0.14285714285714285	0.3571428571428571
0.0875	0.14285714285714285	0.36363636363636365
0.1111111111111111	0.12244897959183673	0.368421052631579
0.14285714285714285	0.12244897959183673	0.37037037037037035
0.125	0.10204081632653061	0.375
0.14285714285714285	0.10204081632653061	0.38095238095238093
0.14705882352941177	0.10204081632653061	0.38888888888888884
0.15625	0.10204081632653061	0.3913043478260869
0.16129032258064516	0.10204081632653061	0.4
0.16	0.08163265306122448	0.40740740740740744
0.17391304347826086	0.08163265306122448	0.4117647058823529
0.2	0.08163265306122448	0.41666666666666663
0.21052631578947367	0.08163265306122448	0.4375
0.25	0.08163265306122448	0.44999999999999996
0.26666666666666666	0.08163265306122448	0.4545454545454546
0.2857142857142857	0.08163265306122448	0.48
0.25	0.061224489795918366	0.5
0.25	0.04081632653061224	0.5454545454545454
0.2857142857142857	0.04081632653061224	0.5652173913043479
0.2	0.02040816326530612	0.5714285714285714
0.25	0.02040816326530612	0.6
0.0	0.0	0.6470588235294117


==> plotdata/monge-elkan.dat <==
precision	recall	threshold
0.026644915715062535	1.0	0.0
0.026805251641137857	1.0	0.004132231404958664
0.02684931506849315	1.0	0.005859375
0.0268640350877193	1.0	0.00591715976331364
0.026359143327841845	0.9795918367346939	0.006172839506172867
0.026373626373626374	0.9795918367346939	0.00694444444444442
0.026388125343595383	0.9795918367346939	0.007653061224489832
0.026446280991735537	0.9795918367346939	0.0078125
0.026490066225165563	0.9795918367346939	0.008264462809917328
0.02650469353948095	0.9795918367346939	0.00887573964497046
0.026519337016574586	0.9795918367346939	0.010000000000000009
0.02654867256637168	0.9795918367346939	0.010204081632653073
0.026607538802660754	0.9795918367346939	0.011249999999999982
0.026622296173044926	0.9795918367346939	0.011834319526627168
0.026651860077734593	0.9795918367346939	0.012345679012345734
0.026785714285714284	0.9795918367346939	0.012396694214875992
0.02680067001675042	0.9795918367346939	0.012499999999999956
0.026981450252951095	0.9795918367346939	0.012755102040816313
0.02708803611738149	0.9795918367346939	0.013333333333333308
0.02710333145115754	0.9795918367346939	0.013671875
0.02711864406779661	0.9795918367346939	0.01375000000000004
0.027257240204429302	0.9795918367346939	0.01384083044982698
0.02727272727272727	0.9795918367346939	0.01388888888888884
0.02733485193621868	0.9795918367346939	0.014792899408283988
0.02735042735042735	0.9795918367346939	0.015000000000000013
0.027538726333907058	0.9795918367346939	0.015306122448979553
0.027554535017221583	0.9795918367346939	0.015432098765432056
0.02772963604852686	0.9795918367346939	0.015555555555555545
0.027761711972238288	0.9795918367346939	0.01557093425605538
0.027842227378190254	0.9795918367346939	0.015625
0.028070175438596492	0.9795918367346939	0.016249999999999987
0.02813599062133646	0.9795918367346939	0.016528925619834656
0.028169014084507043	0.9795918367346939	0.016975308641975273
0.028385570668243643	0.9795918367346939	0.01730103806228378
0.028419182948490232	0.9795918367346939	0.01736111111111116
0.02845287492590397	0.9795918367346939	0.01749999999999996
0.0285204991087344	0.9795918367346939	0.017578125
0.028537455410225922	0.9795918367346939	0.017751479289940808
0.02857142857142857	0.9795918367346939	0.017857142857142905
0.02872531418312388	0.9795918367346939	0.01851851851851849
0.02917933130699088	0.9795918367346939	0.018750000000000044
0.029304029304029304	0.9795918367346939	0.01903114186851207
0.029321930360415395	0.9795918367346939	0.01953125
0.029393753827311696	0.9795918367346939	0.020000000000000018
0.029869321717486	0.9795918367346939	0.020061728395061706
0.03005635566687539	0.9795918367346939	0.020408163265306145
0.030322173089071383	0.9795918367346939	0.02066115702479343
0.030476190476190476	0.9795918367346939	0.020710059171597628
0.030592734225621414	0.9795918367346939	0.02076124567474047
0.03080872913992298	0.9795918367346939	0.02083333333333337
0.030868167202572346	0.9795918367346939	0.021484375
0.03088803088803089	0.9795918367346939	0.021604938271604923
0.031189083820662766	0.9795918367346939	0.022222222222222254
0.031393067364290386	0.9795918367346939	0.02249134948096887
0.031683168316831684	0.9795918367346939	0.022959183673469385
0.03141711229946524	0.9591836734693877	0.02314814814814814
0.031628532974428	0.9591836734693877	0.0234375
0.032081911262798635	0.9591836734693877	0.023668639053254448
0.03239145416953825	0.9591836734693877	0.02422145328719727
0.032752613240418116	0.9591836734693877	0.02430555555555558
0.03284416491963662	0.9591836734693877	0.02444444444444449
0.03253182461103253	0.9387755102040817	0.024691358024691357
0.03343023255813953	0.9387755102040817	0.024793388429752095
0.033973412112259974	0.9387755102040817	0.025000000000000022
0.02696629213483146	0.7346938775510204	0.025390625
0.02710843373493976	0.7346938775510204	0.025510204081632626
0.027522935779816515	0.7346938775510204	0.02595155709342556
0.027842227378190254	0.7346938775510204	0.026234567901234573
0.02580140734949179	0.673469387755102	0.026627218934911268
0.02586206896551724	0.673469387755102	0.026666666666666616
0.025923016496465043	0.673469387755102	0.02768166089965396
0.026025236593059938	0.673469387755102	0.02777777777777779
0.024859663191659984	0.6326530612244898	0.028061224489795866
0.022988505747126436	0.5714285714285714	0.028888888888888853
0.023045267489711935	0.5714285714285714	0.02892561983471076
0.023391812865497075	0.5714285714285714	0.029585798816568087
0.023529411764705882	0.5714285714285714	0.030000000000000027
0.02464788732394366	0.5714285714285714	0.030612244897959218
0.023465703971119134	0.5306122448979592	0.030864197530864224
0.024299065420560748	0.5306122448979592	0.03111111111111109
0.023386342376052385	0.5102040816326531	0.03125
0.023369036027263874	0.4897959183673469	0.03254437869822491
0.02346041055718475	0.4897959183673469	0.03305785123966942
0.024072216649949848	0.4897959183673469	0.03316326530612246
0.024415055951169887	0.4897959183673469	0.03472222222222221
0.022821576763485476	0.4489795918367347	0.03500000000000003
0.02386117136659436	0.4489795918367347	0.035502958579881616
0.023939064200217627	0.4489795918367347	0.0357142857142857
0.023991275899672846	0.4489795918367347	0.03703703703703698
0.02702702702702703	0.4489795918367347	0.037190082644628086
0.026515151515151516	0.42857142857142855	0.03819444444444442
0.02699228791773779	0.42857142857142855	0.0390625
0.027888446215139442	0.42857142857142855	0.040000000000000036
0.03008595988538682	0.42857142857142855	0.04081632653061229
0.03349282296650718	0.42857142857142855	0.04132231404958675
0.03414634146341464	0.42857142857142855	0.04166666666666663
0.03156146179401993	0.3877551020408163	0.043209876543209846
0.033482142857142856	0.30612244897959184	0.04500000000000004
0.033632286995515695	0.30612244897959184	0.045454545454545414
0.033936651583710405	0.30612244897959184	0.046875
0.030952380952380953	0.2653061224489796	0.04938271604938271
0.03823529411764706	0.2653061224489796	0.05102040816326525
0.043795620437956206	0.24489795918367346	0.0546875
0.04247104247104247	0.22448979591836735	0.05555555555555558
0.05235602094240838	0.20408163265306123	0.06000000000000005
0.055865921787709494	0.20408163265306123	0.061224489795918324
0.072992700729927	0.20408163265306123	0.0625
0.07692307692307693	0.16326530612244897	0.06944444444444442
0.08235294117647059	0.14285714285714285	0.0714285714285714
0.08433734939759036	0.14285714285714285	0.07999999999999996
0.08860759493670886	0.14285714285714285	0.08333333333333337
0.04411764705882353	0.061224489795918366	0.09375
0.046875	0.061224489795918366	0.09999999999999998
0.0	0.0	0.11111111111111116
0.0	0.0	0.125
0.0	0.0	0.16666666666666663


==> plotdata/n-grams.dat <==
precision	recall	threshold
0.026644915715062535	1.0	0.0
0.04730617608409987	0.7346938775510204	0.04081632653061229
0.04736842105263158	0.7346938775510204	0.04166666666666663
0.047493403693931395	0.7346938775510204	0.04255319148936165
0.047556142668428	0.7346938775510204	0.04347826086956519
0.04780876494023904	0.7346938775510204	0.0444444444444444
0.047936085219707054	0.7346938775510204	0.045454545454545414
0.04819277108433735	0.7346938775510204	0.046511627906976716
0.04871447902571042	0.7346938775510204	0.04761904761904767
0.0496551724137931	0.7346938775510204	0.04878048780487809
0.05077574047954866	0.7346938775510204	0.050000000000000044
0.05128205128205128	0.7346938775510204	0.05128205128205132
0.05202312138728324	0.7346938775510204	0.05263157894736836
0.054628224582701064	0.7346938775510204	0.05405405405405406
0.056162246489859596	0.7346938775510204	0.05555555555555558
0.05806451612903226	0.7346938775510204	0.05714285714285716
0.06143344709897611	0.7346938775510204	0.05882352941176472
0.061946902654867256	0.7142857142857143	0.06060606060606055
0.06386861313868614	0.7142857142857143	0.0625
0.06529850746268656	0.7142857142857143	0.06451612903225801
0.0684931506849315	0.7142857142857143	0.06666666666666665
0.07042253521126761	0.7142857142857143	0.06896551724137934
0.0720164609053498	0.7142857142857143	0.0714285714285714
0.0709812108559499	0.6938775510204082	0.07407407407407407
0.07296137339055794	0.6938775510204082	0.07692307692307687
0.0735930735930736	0.6938775510204082	0.07843137254901955
0.0737527114967462	0.6938775510204082	0.07999999999999996
0.07472527472527472	0.6938775510204082	0.08333333333333337
0.0757238307349666	0.6938775510204082	0.08695652173913038
0.07606263982102908	0.6938775510204082	0.0888888888888889
0.07623318385650224	0.6938775510204082	0.09090909090909094
0.07727272727272727	0.6938775510204082	0.09523809523809523
0.07780320366132723	0.6938775510204082	0.09756097560975607
0.07834101382488479	0.6938775510204082	0.09999999999999998
0.07852193995381063	0.6938775510204082	0.10256410256410253
0.07674418604651163	0.673469387755102	0.10526315789473684
0.07801418439716312	0.673469387755102	0.10810810810810811
0.07838479809976247	0.673469387755102	0.11111111111111116
0.07894736842105263	0.673469387755102	0.11428571428571432
0.08009708737864078	0.673469387755102	0.11764705882352944
0.08108108108108109	0.673469387755102	0.12
0.0812807881773399	0.673469387755102	0.12121212121212122
0.08208955223880597	0.673469387755102	0.125
0.08060453400503778	0.6530612244897959	0.12765957446808507
0.08163265306122448	0.6530612244897959	0.12903225806451613
0.08226221079691516	0.6530612244897959	0.13043478260869568
0.08247422680412371	0.6530612244897959	0.1333333333333333
0.08376963350785341	0.6530612244897959	0.13636363636363635
0.08488063660477453	0.6530612244897959	0.13793103448275867
0.08579088471849866	0.6530612244897959	0.13953488372093026
0.08672086720867209	0.6530612244897959	0.1428571428571428
0.08469945355191257	0.6326530612244898	0.14634146341463417
0.08587257617728532	0.6326530612244898	0.14814814814814814
0.08611111111111111	0.6326530612244898	0.15000000000000002
0.08806818181818182	0.6326530612244898	0.15384615384615385
0.09064327485380116	0.6326530612244898	0.1568627450980392
0.09090909090909091	0.6326530612244898	0.1578947368421053
0.09198813056379822	0.6326530612244898	0.16000000000000003
0.09281437125748503	0.6326530612244898	0.16216216216216217
0.0950920245398773	0.6326530612244898	0.16326530612244894
0.09538461538461539	0.6326530612244898	0.16666666666666663
0.0949367088607595	0.6122448979591837	0.17142857142857149
0.09584664536741214	0.6122448979591837	0.17391304347826086
0.09615384615384616	0.6122448979591837	0.17647058823529416
0.10067114093959731	0.6122448979591837	0.1777777777777778
0.10135135135135136	0.6122448979591837	0.18181818181818188
0.10948905109489052	0.6122448979591837	0.18604651162790697
0.10740740740740741	0.5918367346938775	0.1875
0.10780669144981413	0.5918367346938775	0.19047619047619047
0.10687022900763359	0.5714285714285714	0.19354838709677424
0.10810810810810811	0.5714285714285714	0.19512195121951215
0.1111111111111111	0.5714285714285714	0.19999999999999996
0.1210762331838565	0.5510204081632653	0.20512820512820507
0.12442396313364056	0.5510204081632653	0.2068965517241379
0.12440191387559808	0.5306122448979592	0.21052631578947367
0.1282051282051282	0.5102040816326531	0.21276595744680848
0.12886597938144329	0.5102040816326531	0.2142857142857143
0.12953367875647667	0.5102040816326531	0.21621621621621623
0.14124293785310735	0.5102040816326531	0.2222222222222222
0.1411042944785276	0.46938775510204084	0.2272727272727273
0.1419753086419753	0.46938775510204084	0.22857142857142854
0.14285714285714285	0.4489795918367347	0.23076923076923084
0.15827338129496402	0.4489795918367347	0.2325581395348837
0.16058394160583941	0.4489795918367347	0.23529411764705888
0.16666666666666666	0.4489795918367347	0.24
0.18181818181818182	0.4489795918367347	0.24242424242424243
0.1891891891891892	0.42857142857142855	0.25
0.2	0.42857142857142855	0.25806451612903225
0.20202020202020202	0.40816326530612246	0.26086956521739135
0.12790697674418605	0.22448979591836735	0.2666666666666666
0.13580246913580246	0.22448979591836735	0.2727272727272727
0.1527777777777778	0.22448979591836735	0.27586206896551724
0.16176470588235295	0.22448979591836735	0.2777777777777778
0.16666666666666666	0.22448979591836735	0.2857142857142857
0.18032786885245902	0.22448979591836735	0.29268292682926833
0.18333333333333332	0.22448979591836735	0.30000000000000004
0.21153846153846154	0.22448979591836735	0.303030303030303
0.21568627450980393	0.22448979591836735	0.3076923076923077
0.22448979591836735	0.22448979591836735	0.3157894736842105
0.23404255319148937	0.22448979591836735	0.32000000000000006
0.2391304347826087	0.22448979591836735	0.32258064516129026
0.24444444444444444	0.22448979591836735	0.32432432432432434
0.2558139534883721	0.22448979591836735	0.33333333333333326
0.2631578947368421	0.20408163265306123	0.3414634146341464
0.24324324324324326	0.1836734693877551	0.34285714285714286
0.25	0.1836734693877551	0.3448275862068966
0.24242424242424243	0.16326530612244897	0.34782608695652173
0.25806451612903225	0.16326530612244897	0.35
0.27586206896551724	0.16326530612244897	0.3529411764705883
0.2857142857142857	0.16326530612244897	0.3571428571428572
0.32	0.16326530612244897	0.37037037037037035
0.34782608695652173	0.16326530612244897	0.3846153846153846
0.38095238095238093	0.16326530612244897	0.4
0.3684210526315789	0.14285714285714285	0.4137931034482758
0.35294117647058826	0.12244897959183673	0.41666666666666674
0.375	0.12244897959183673	0.42553191489361697
0.35714285714285715	0.10204081632653061	0.43243243243243246
0.38461538461538464	0.10204081632653061	0.4444444444444444
0.2222222222222222	0.04081632653061224	0.4571428571428571
0.2857142857142857	0.04081632653061224	0.5263157894736842
0.3333333333333333	0.04081632653061224	0.5454545454545454
0.4	0.04081632653061224	0.5714285714285714
0.25	0.02040816326530612	0.5833333333333334
0.0	0.0	0.6875

